The optical colors of hidden spiral-like features in nine Virgo early--type dwarfs

Dwarf early-type galaxies (ETGs) are abundant in nearby clusters and provide a key laboratory for studying environmentally driven galaxy transformation. Although dwarf ETGs were once considered structurally simple, deep imaging has revealed embedded spiral-like features (e.g., bars and spiral arms) in some of them, contributing only a small fraction of the total light. Their origin at dwarf scales remains uncertain. As a pilot study, we investigate spiral-like features in nine Virgo dwarf ETGs with clear embedded arms, using optical colors to test whether these features differ from the surrounding diffuse component, which would constrain their formation pathways. Using deep g- and i-band NGVS images, we apply a residual-based method to separate excess light associated with the spiral-like component from the diffuse host. The residual images define arm and interarm regions, enabling direct measurements of light fractions and g-i colors for both components. The spiral-like features contribute only a few percent of the total light (about 1.5-5.5% in i and 1.7-3.7% in g). We find a diverse range of colors across the sample: four galaxies host spiral-like features redder than their interarm regions, four show no robust arm-interarm color difference, and one exhibits a distinctly bluer spiral-like component. The latter is consistent with a recently quenched transition object, while the redder and color-uniform features are consistent with older or more metal-rich stellar populations. Spiral-like features in Virgo dwarf ETGs thus exhibit a surprising diversity in their photometric properties, implying multiple evolutionary channels rather than a single one. This pilot analysis also demonstrates readiness for the much larger NGVS sample of dwarfs with potential spiral-like features.

==> appendix_mask/comments_sorted.txt <==
# Co-Author Comments Organized by Section

--------------------------------------------------------------------------------------------------------------------------------


- Please change all the 'Fig.' to Figure
--------------------------------------------------------------------------------------------------------------------------------


--------------------------------------------------------------------------------------------------------------------------------

## Section 1 — Introduction (pages 1–2)




**Hyowon:**
- contents are good, but it seems to need re-organization of introduction.

- "those in the inner cluster " -> ambiguous. galaxies? dwarf galaxies?
- "Nearly all" -> Almost?
- "where some steep gradients are associated with dwarf-dwarf merger events in the past (Taibi et al. 2022) as well as the presence of shells in some cluster members (Poudel et al. 2017)." -> radial gradient. Most of major merger make mixture of stellar component (flat gradient). Which specific kinds of event evoke this?
- "associated" -> related?
- "The growing evidence" -> what do you mean?... change word
- "family" -> avoid metaphorical word. I can't understand the meaning.
- "former" -> nature scenario
- "progenitors" marked/highlighted (in "transforming LTGs progenitors into ETGs")
- "doorbells" -> dumbbells?
- "These galaxies were re-observed with the Wide Field Imager (WFI; Baade et al. 1999) mounted on the MPG/ESO 2.2 m telescope at La Silla Observatory, using a white filter to maximize the signal-to-noise ratio and enhance the detection of faint low surface brightness features" -> not necessary in here
- "whether the substructures differ in age, metallicity from the surrounding stellar population or some dependency on galaxy brightness" -> ? comparison with two different things. recommend you to remove the sentence after "or".
- "modest" underlined (in "constrained by the modest sample size")
- "(Michea et al. 2021)" and "(Michea et al. 2022)" -> struck through
- "index" (in "our primary color index") -> struck through
- "(g−i)" -> marked
- Suggestion on structure: can we just use typical order: data, method, analysis, result, discussion and summary?
- You should explain the results from the previous studies about the targets in the introduction or here. So make readers know what we know already and what you discovered in this study.

--------------------------------------------------------------------------------------------------------------------------------


--------------------------------------------------------------------------------------------------------------------------------

## Section 2.1 — Sample Selection (pages 2–3)

**Laura:**


**Hyowon:**
- "Next Generation Virgo Cluster Survey" -> Change italic to normal. survey name can't use italic for emphasising it. (A&A rule)
- "0′′.187 pixel" -> 0.187"/pixel ??
- "Lisker et al. (2006b) SDSS" -> missing period (.)
- Green box highlighting the three paragraphs describing the sample (the "Our sample consists…", "By revisiting…", and "All nine dwarf ETGS…" paragraphs)



--------------------------------------------------------------------------------------------------------------------------------

## Section 2.2 — Data Preparation (page 3)

**Laura:**
- "all non galaxy objects were masked" —> all contaminants were masked

**Hyowon:**
- you use cut-out image? you may have to wright down in here.
- we used cut-out image of each galaxy, and its size is ~kpc from the center (or just size of images).
- Did you use pre-process images? (flat,bias like correction finished)
- "Given" -> Due to the low surface brightness feature of internal structures
- "Care" -> processes were conducted
- "cross-convolution scheme" -> introduce it, if you don't have a reference. Also, I suggest you add the pros and cons of this method. For example, it makes accurate color detection, but both images have lost resolution.
- "fits" -> Image
- "galaxy extent" -> boundary of galaxy?
- "Galactic extinction was also taken into account." —> repeated

**Anna:**
- " Galaxy isophotes were fitted using the IRAF ELLIPSE task, with centers, ellipticities, (...) With the PSF-matched g- and i-band images in hand, we re- peated the isophotal analysis on the convolved images, again using ELLIPSE " -> I understand that ellipse was run on the PSF-degraded images. Is it right? Because you say the same here below.

---
--------------------------------------------------------------------------------------------------------------------------------
## Section 2.2/2.3 — Observations and Structural Parameters (pages 2–3)

**Laura:**
- I could not follow the difference between the first and second ellipse run. In section 2.2, second paragraph, you say that the PSFs were matched and then Ellipse was run. The in section 2.3 you say that ellipse was run again on the convolved images. Isn't that the same?

--------------------------------------------------------------------------------------------------------------------------------

## Section 2.3 — Structural Parameters (page 3)

**Paula:**
- "The position angle and ellipticity were measured at one effective radius (1Rₑ)" -> 1 or 2?
- The central area enclosed by this isophote was masked and included in the BPM to prevent contamination from unresolved nuclear light in subsequent analyses. This approach shield us from possible artifacts produced by the upcoming IRAF.ELLIPSE fitting process. No important information is being mask out, since this represents a negligible fraction of the effective radii. The resulting structural parameters—position angle, ellipticity, effective radius, and total magnitudes are listed in Table 2 and serve as the reference models for calibrating the residual method." -> needs rewording.

**Hyowon:**
- "in hand" struck through (in "With the PSF-matched g- and i-band images in hand")
- "fits" -> Images
- "quantities" -> properties
- "Their global colors" -> Average?
- "prevent " -> Alleviate
- "shield" -> change vague word

--------------------------------------------------------------------------------------------------------------------------------

## Section 3 — Residual Method (page 3–4)

**Laura:**
- I confess I had a bit of trouble following this section… the very first paragraph at the beginning of section 3 has very long sentences — I suggest breaking it up in shorter, more easily understandable sentences. Section 3.1 is also hard to follow for someone who has not read the same section in the Michea paper.
- "..we tune this variable in terms of each galaxy FWHM.." -> Not sure what FWHM is in this context? Maybe R_e?

**Hyowon:**
- "Michea et al. (2021) introduced the so called "Residual Method" " -> Residual method is introduced by Michea et al.()
- "Residual Method" -> change italic to normal (A&A rule)
- "diffuse component of a galaxy" -> internal structure
- "from now on we refer to the galaxy substructure as disk component" -> substructure can't be disk component... find other term...
- "locking in the smooth light structure geometry." -> ?
- "Residual image" -> change italic to normal (A&A rule)
- "updated galaxy" -> don't miss "image" after this
- "until the Jump Out Iteration (JOI)" -> until critical value using Jump out iteration
- " (see Section 3 of Michea et al. 2021)." -> for further information, see section3~
- "This method was first applied by Michea et al. (2022) to multi-wavelength images of dwarf galaxies in the Fornax cluster. We apply the same method to our data, following the procedure described in Michea et al. (2021,2022), which we refer the reader to for a more in-depth explanation of the method." -> no need

--------------------------------------------------------------------------------------------------------------------------------

## Section 3.1 — Method Set Up (pages 3–4)

**Paula:**
- "main-filter", "primary filter" -> Consistency — call it either: main-filter or primary filter. Assuming I understood correctly, these are the same thing.

**Hyowon:**
- "smooth, step-size" and "main-filter" -> need matching style?
- The list of smoothing values "6, 7, 8, 9, 10, 11, 12" and step-size values "4%, 5%, 6%, 7%, 8%, 9%, 10%" -> (e.g.,) 6 to 12 sigma psf by increasing smoothing level one by one~
- "hese values provided an optimal balance between sufficient enclosed pixels along each isophote and computational efficiency for the nine galaxies in our sample." -> ?

--------------------------------------------------------------------------------------------------------------------------------

## Section 3.2 — New Jump-Out Iteration (pages 4–5)

**Paula:**
- "As a result, the residual images can retain slightly higher pixel levels" -> your residual image? Should we compare this to your fig. 3?
- "The main practical consequence of the revised criterion is that the iterative loop typically terminates earlier than in the orignal implementation (in our sample, by∼2 iterations on average). As a result, the residual images can retain slightly higher pixel levels, as shown in Fig. 4 of Michea et al. (2021). This, however, does not affect our analysis because we use the residual images primarily to define the locations of the spiral-like features (i.e., the measuring masks), rather than to interpret the residual-image flux as a complete decomposition of the galaxy light. Moreover, the light fractions inferred for the spiral-like features are consistent with those reported by Michea et al. (2021); this agreement is shown in Fig. 2 and discussed further in the next section." -> Please, check this paragraph again. Fig. 3 from Michea+21 shows that fewer iterations gets less Residual Light Fraction.

**Hyowon:**
- "topping criterion" -> critical value?
- "> 0" -> greater than zero
- "Fig. 4" -> you should change all "Fig." into Figure.
- " This, however, does not affect our analysis because we use the residual images primarily to define the locations of the spiral-like features (i.e., the measuring masks), rather than to interpret the residual-image flux as a complete decomposition of the galaxy light" -> ? I don't get it. and italic style should be removed (A&A rule)
- "next section" -> specify this.

--------------------------------------------------------------------------------------------------------------------------------

## Figure 1 (page 5)

**Paula:**
- "9σ_PSF" -> Consistency
- Why do you show 9 × σPSF here but 10 × σPSF in Fig. 3? How different are they?

**Hyowon:**
- "The smoothed-image kernel" -> right panel?

--------------------------------------------------------------------------------------------------------------------------------

## Figure 2 (page 5)

**Paula:**
- I would use different colours or shapes, since in Michea+21 colours show different Re
- M_r as x-axis makes more sense as Mr (physical property. Maybe we see something interesting)
- "Residual Light Fractions of " -> Residual Light Fractions (RLF) of
- "(Top) and two (Bottom)" -> (top) and two (bottom)

**Hyowon:**
- Did you captured your figure? why figure seems have low resolution? Also, you have to remove grid in figure (A&A rule)
- y axis doesn't have title. Although the number in the Y-axis seems small, the fraction is a relative value. You have to explain the meaning of values and how we can interpret this. Please explain this in section 3.2.

--------------------------------------------------------------------------------------------------------------------------------

## Section 3.3 — Residual Results (page 5–7)

**Paula:**
- "(cf. Fig. 4 in Michea et al. 2021)" -> 5?
- "arms beyond 1Re, as well as an equally reliable region to represent the disk light fraction" -> To better see this, Fig 2 can show the R1 and R2 within the same panel.

**Hyowon:**
- "Next Generation Virgo Cluster Survey (NGVS)" struck through (already defined)
- "the corresponding g-band residuals are visually indistinguishable, and both JOI flavors replicate the same structures." -> your figure only shows i-band image. Did you want to explain why you have to show only i-band image in here?
- "circularized" underlined
- "who" underlined (grammar — should be "which" for galaxies)
- I know you studied with Michea's paper, but did you only check Michea's paper? I am a bit worried that this paper seems to repeat Michael's work almost the same way, but with a little improvement. You'd better include her as a co-author or develop your own difference between your work and hers.
- "64 parameter configuration" -> explain
- "Residual Light Fraction" -> remove style
- "compiled" -> struck through
- "small to no difference" -> negligible

--------------------------------------------------------------------------------------------------------------------------------

## Figure 3 (page 6)

**Paula:**
- I suggest using Michea+21 style for the name of the galaxies. Larger + higher contrast.
- Make bar labels more visible.
- Is a higher quality image possible?
- 10 sigma inconsistent with fig 2

**Hyowon:**
- Scale bar?
- Make clean plot with larger size font
- "Step-size" -> remove style (A&A rule)
- "countss-1" -> have to have same italic

--------------------------------------------------------------------------------------------------------------------------------

## Section 4 — Color Analysis (pages 7–10)

**Paula:**
- Introduce discussing colour profiles to 'normal' ETGs. How can we observe evolution scenarios? What does colour profile tell us?

**Hyowon:**
- "Color" struck through (styling edit)
- "VCC0216" -> Seems not like a bar and hardly shown as red bar...
- "Figure 5" -> why do we need figure 5 again? why don't we put contours in figure4?
- "visually redder " -> how much redder in value?
- "Green" -> I think this classification name makes confusion... Shall we just not put any real color name?
- "These classifications are indicated in Fig. 4 by red, blue, and green squares, respectively." -> Idea is great for presentation, but not proper for the paper (for who print it with mono tone). Let's think about other way to represent this in the image. Or we already have table3, it might not necessary in this image.
- "nucleated" -> what is the typical size of nucleus of dwarf galaxies? or Is there definition of nucleus? Are these matched with that?
- "green in our visual inspection" -> Color what you shown in the figure is not the true color also you used relative color bar for each galaxy. so you can say bluer than or redder than ~, but you can't say blue, red, or green with this figure.
- "Arm Measuring Mask (AMM) and an Inter-Arm Measuring Mask (IAMM), defined from the final residual map, to locate arm and inter-arm pixels on the color maps" -> can't understand. your residual map has different pixel location with color map? How? Need more explanation.
- "each band has its own valid-pixel mask" -> Did you not exclude the invalid pixel mask for one band from the other band?
- "summarizes the g−i colors of " -> shows median g-i color differences of nine galaxies in the arm and inter-arm region within one and two effective radii.
- "by eye." -> .... not scientific..
- "only a few hundredths of a magnitude" -> ?

**Anna:**
- " as expected if the diffuse light dominates at large radii. " -> but also due to the stellar population gradient within a galaxy.

--------------------------------------------------------------------------------------------------------------------------------

## Figure 4 (page 7)

**Paula:**
- Can you plot & discuss the colour profiles of the dwarfs? Are they similar to ETGs? The colours make sense to the found features? See Fig. 6 Michea+21.
- Larger + higher contrast.
- Higher quality.
- "Red, Green and Blue frames " -> Make more visible (easier if we chat).

**Hyowon:**
- There is no explanation about white color in the caption and the text. Also, Masked location doesn't have any meaning. Could we treat meaning-less masked position differently with real color? Also, from my short experience, when the i-band and g-band have proper calibration, I think background should not have colored feature (noisy but white). I am just curious that colored-background means systematic error or something else.
- Additionally, please put scale bars.
- Bigger and clear axis font. also red and blue circles are hard to see. can we change color or style of those? After read section 4. I convinced that here we need to show location of arm and interarm region in this figure.

--------------------------------------------------------------------------------------------------------------------------------

## Figure 5 (page 8)

**Paula:**
- comma in "VCC, 1896" is marked — minor typo flag.

**Hyowon:**
- Did you check the redshift and (appox) stellar mass (or size) of galaxies? Can we compare these color values among galaxies?

--------------------------------------------------------------------------------------------------------------------------------

## Figure 6 (page 8)

**Paula:**
- Larger
- "A gray line" -> make it more visible

**Hyowon:**
- (same comment as Figure 5 above about redshift/stellar mass comparison)

--------------------------------------------------------------------------------------------------------------------------------

## Section 4.1 — Significance Estimation (page 9)

**Paula:**
- "Arm Measuring Mask (AMM)" -> "Consistency"

**Hyowon:**
- This part is a bit confusing... need elaboration
- "the red region of VCC896 in Fig. 4 shows a similar bar and spiral features as we see in its corresponding residual map (Fig. 3)." -> need image
- "extremely small p-values" -> values? need explanation of both tests
- "we evaluate the agreement between the shapes of the residual structures and the shapes of the color-map contours." -> why those were different?
- " Dice Similarity Coefficient" -> explanation of how to calculate result?
- "Second" -> second after finally?
- " randomly selected arm pixel is redder than a randomly selected inter-arm pixel." -> random value in selected arm pixel?
- "VCC 0216 is the only system with P < 0.5, consistent with a bluer arm component." -> I am worrying about the effect of absolute number itself. Blue color has low number than red. it might effect on calculation of difference between random value and real value.

--------------------------------------------------------------------------------------------------------------------------------

## Section 4.2 — Final Arm vs Inter-Arm Classification (page 10)

**Hyowon:**
- "total color maps" -> ? term should be consistent in the paper. Where did you done this total color map inspection?

--------------------------------------------------------------------------------------------------------------------------------

## Table 1 (page 4)

**Patrick Cote:**
- You may want to quote the NGVS "Nickname" and morphological classifications.

**Laura:**
- I looked at the NGVS catalogue, and there are 139 galaxies, including your 9, that we classify as Early-Type/Spiral transition objects, and find indication that they might have spiral features. I include the list. I think you might want to mention this in the paper as a possible extension of the work you have carried out for a small subsample. Columns in the file should be self explanatory; the membership code is as follows:
  - Structure/Morphology codes: E: elliptical; ES: elliptical/spiral transition; S: spiral; SI: spiral/irregular transition; I: irregular; EI: elliptical/irregular transition;
  - Structure/Morphology sub-codes (a ":" indicates uncertainty): sp - spiral arms; di - disk; b - bar; sh - shells; du - dust; st - stellar stream; r - ring; fi - filaments; pm - post merger remnant;
  - Star formation code: Q: Quiescent; I: Intermediate; A: Active;
  - Star formation sub-codes (a ":" indicates uncertainty): g - global; c - core; f - filamentary; p - patchy; e - extended; d - SF in disk; sp - SF in spiral arm; sh - SF in shell; r - SF in ring.
- I attach a figure showing the difference between the NGVS magnitude and your magnitudes for the 9 galaxies in the paper. The numbers are quite consistent, although I think it's interesting that the difference is systematics (the NGVS magnitudes are consistently brighter than yours). Still nothing to worry about, I think, but it might be worth mentioning in the paper that your analysis was completely independent, and different, from the one carried out by the NGVS team, and yet the magnitudes are consistent at the 0.2 mag level.
- could you please add the NGVS names to your Table 1? These are: NGVS259 VCC216 / NGVS356 VCC308 / NGVS605 VCC490 / NGVS649 VCC523 / NGVS1219 VCC856 / NGVS1387 VCC940 / NGVS1517 VCC1010 / NGVS2911 VCC1695 / NGVS3286 VCC1896

**Paula:**
- "Columns (7) and (8): Surface brightness depth…" -> "8 & 9"

**Hyowon:**
- "Depth" -> Depth means? And mean surface brightness of galaxies?
- "arcsec^2" -> arcsec ^-2? missing -?
- " as labeled in" -> ?
- "R.A and Dec." -> right ascension and declination
- "modulus of 31.09 ± 0.15 mag" struck through
- "full galaxy extend" -> what do you mean? do you want to say size of galaxy that measured their color?
- "brightens" -> brightness
- "respectively" highlighted
- "0".19" -> put arcsecond in the right position. and use correct symbol for arcsecond. Don't use quotation mark for arcsecond.

--------------------------------------------------------------------------------------------------------------------------------

## Table 3 (page 10)

**Paula:**
- "S/N" -> DSC

**Hyowon:**
- "Disk component color classification relative to the diffuse component based on visual inspection is reported in column (2)" -> color is relative value... we can say redder or bluer, but we can't say, red, blue, green.

--------------------------------------------------------------------------------------------------------------------------------

## Section 5 — Discussion (page 11)

**Hyowon:**
- Related questions from this study: These embedded structures are common in dETG? Relation between dETG and dLTG?
- Diffuse structures are remnant of dLTG structure?
- Can we guess timescale of these structures?
- Role of diffuse structures in stellar population of dETG? Position of these 9 dETGs in virgo cluster? are they related with color of their diffuse structures?

--------------------------------------------------------------------------------------------------------------------------------

## Section 5.1 — What are the implications of color differences between the disk and diffuse components? (page 11)

**Laura:**
- ".. and found that certain Virgo dETGs" -> remove the "and".

**Paula:**
- "transition dwarfs possibly not showing strong color gradients" -> did you plot these?

--------------------------------------------------------------------------------------------------------------------------------

## Section 5.2 — How can we further constrain the origin of embedded disks? (page 11)

**Hyowon:**
- "gradients" (end of Smith et al. 2021 paragraph) -> struck through
- Personally, these limitations are hard to overcome in technology nowadays...

--------------------------------------------------------------------------------------------------------------------------------

## Section 6 — Summary (page 12)

**Paula:**
- Do we know roughly how many dwarfs are part of VC? Can we say/guess anything about the missing dwarfs? Or what does it mean that you only have this sample available?

**Hyowon:**
- Next to "6. Summary" -> Aim of this study?
- "NGVS" -> I think this is survey name not the name of telescope which observe images.
- "host properties" -> ?
- "We find that the embedded disks contribute only a few percent of the total galaxy light, with light fractions of 1.5%−5.5% in the i band and 1.7%−3.7% in the g band, which is broadly comparable to those found by Michea et al. (2021) using white band filter images." -> please rephrase this.
- "consistent with" -> change word
- "highlighting the importance of metallicity as well as age" -> rephrase
- "measure" -> (e.g.,) discover more detailed information such as....
- "Larger" -> larger sample size
- "sample" -> depth sample

--------------------------------------------------------------------------------------------------------------------------------

## References (page 12)

**Paula:**
- "Poudel, A., Heinämäki, P., Tempel, E., et al. 2017, A&A, 597, A86" -> Paudel +17 — see sent ref.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

